SCENARIODIFF: A Scenario-level Guidance Framework for Multimodal Time Series Forecasting--Extended Version

Textual context such as news, reports, and logs can provide valuable signals for time series forecasting, especially when future dynamics are driven by external events that are not yet visible in historical values. Existing multimodal forecasting methods often either ask large language models (LLMs) to predict numerical values directly or fuse text and time series implicitly, making contextual influence difficult to interpret and control. We propose SCENARIODIFF, a hierarchical contextual reasoning framework for multimodal time series forecasting under noisy and weakly aligned documents. SCENARIODIFF organizes contextual information into three levels: a Historical Context Agent extracts stepwise evidence from raw documents, a Scenario Agent produces a qualitative scenario description for the forecast horizon, and an Anchor Guidance Agent generates sparse anchor points for event-relevant future regions. These structured signals condition a Multimodal Diffusion Transformer, while Anchor Blended Sampling locally refines generated trajectories without retraining. Experiments on the Time-MMD benchmark show that SCENARIODIFF is especially effective in event-driven domains, demonstrating the value of explicit hierarchical scenario guidance for multimodal time series forecasting. Our full implementation is available at https://anonymous.4open.science/r/ScenarioDiff_ICDM-2C4C

==> data/anchor_hyper_grouped_regimes.csv <==
regime,MSE_gain_pct,MAE_gain_pct
Boundary window w=1,1.40343473447624,0.6380153606075926
Moderate windows w=3--7,1.4351742940270051,0.6486863366912838
Wide windows w=20--50,1.6792667417245848,0.7382278118889722
Dense anchors I,1.119427598500609,0.38593006549912695
Dense anchors II,0.17177402651915274,-0.2239871688397073


==> data/anchor_hyper_window_sweep.csv <==
id,w,MSE_gain_pct,MAE_gain_pct
1,1,1.40343473447624,0.6380153606075926
2,3,1.419178215651575,0.6431247453730761
3,7,1.4518771071869905,0.6545039762294063
4,20,1.5581174351574176,0.6926827247114513
5,50,1.800416048291752,0.7837728990664928


==> data/main_ablation_raw.csv <==
variant,MSE_economy,MAE_economy,MSE_energy,MAE_energy,MSE_security,MAE_security,MSE_socialgood,MAE_socialgood
Ours,0.2156437683,0.3532888432,0.2228844097,0.3648275611,74.80058576,4.265018177,1.306078756,0.7080866023
-future,0.266679,0.3905343333,0.303938976,0.4404547279,79.17363884,4.566122695,2.238682758,0.9805721934
-intrinsic,0.277779,0.4006063333,0.2514233154,0.3797155608,81.60700027,4.438413985,1.955014292,0.8323130929
-anchor,0.2201016667,0.356343,0.2301011997,0.3695764698,75.41141075,4.27338705,1.312918539,0.7065400945


==> data/noisy_anchor_mean.csv <==
id,noise_ratio_pct,MSE,MAE,MSE_change_pct,MAE_change_pct
1,0,114397608.26590693,8137.109316352372,0.0,0.0
2,10,115256725.15823273,8173.442474626067,0.8102882123147864,0.4612839896996321
3,30,112954771.7053317,8140.699633522984,-1.148323287218774,0.09233043550654667
4,50,119714478.90815358,8280.117803300096,4.859554275885032,1.8013542420852975
5,100,156884656.546285,8989.435001823023,39.55266354097445,10.906549642859199


==> data/source_text_perturb_mean.csv <==
table,perturb_pct,MSE,MAE
source_text_perturb_mean,0,0.2156437683,0.3532888431666667
source_text_perturb_mean,10,0.25891104903769063,0.3877924436878782
source_text_perturb_mean,20,0.3070190141667118,0.40810248377699115
source_text_perturb_mean,30,0.2499593358746497,0.3758281023085201
source_text_perturb_mean,40,0.2844849917,0.4045757046
source_text_perturb_mean,50,0.2690754418499686,0.39534958886662475
